Simultaneous upper and lower bounds of American-style option prices with hedging via neural networks

In this paper, we introduce two novel methods to solve the American-style option pricing problem and its dual form at the same time using neural networks. Without applying nested Monte Carlo, the first method uses a series of neural networks to simultaneously compute both the lower and upper bounds of the option price, and the second one accomplishes the same goal with one global network. The avoidance of extra simulations and the use of neural networks significantly reduce the computational complexity and allow us to price Bermudan options with frequent exercise opportunities in high dimensions, as illustrated by the provided numerical experiments. As a by-product, these methods also derive a hedging strategy for the option, which can also be used as a control variate for variance reduction.

==> DataForPlots.csv <==
time_1,lb_1,ub_1,diff_1,10ep1,time_5,lb_5,ub_5,diff_5,10epo2,time_10,lb_10,ub_10,diff_10,10ep3,time_25,lb_25,ub_25,diff_25,10epo4,time_50,lb_50,ub_50,diff_50,20ep1,time_1_20e,lb_1_20e,ub_1_20e,diff_1_20e,20ep2,time_5_20e,lb_5_20e,ub_5_20e,diff_5_20e,20ep3,time_10_20e,lb_10_20e,ub_10_20e,diff_10_20e,20ep4,time_25_20e,lb_25_20e,ub_25_20e,diff_25_20e,20epo4,time_50_20e,lb_50_20e,ub_50_20e,diff_50_20e,1d1,time_1_1d,lb_1_1d,ub_1_1d,diff_1_1d,1d2,time_5_1d,lb_5_1d,ub_5_1d,diff_5_1d,1d3,time_10_1d,lb_10_1d,ub_10_1d,diff_10_1d,1d4,time_25_1d,lb_25_1d,ub_25_1d,diff_25_1d,1d5,time_50_1d,lb_50_1d,ub_50_1d,diff_50_1d,globel_5d,time_r_5d,lb_r_5d,ub_r_5d,diff_r_5d,multi_5d,time_multi_5d,lb_multi_5d,ub_multi_5d,diff_multi_5d,empty5,time_r,lb_r,ub_r,diff_r,empty7,time_multi,lb_multi,ub_multi,diff_multi,train_on_some,t_trained,time_grid,diff_grid,time_rand,diff_rand,B_mul,sub_step2,time_B_mul,lb_B_mul,ub_B_mul,B_one,sub_step3,time_B_one,lb_B_one,ub_B_one,Heston_mul,sub_step_H_mul,lb_H_mul,ub_H_mul,time_H_mul,Heston_one,sub_step_H_one,time_H_one,lb_H_one,ub_H_one,euro_H,var1,time_var1,random,non-random
5.091977596,25.30495644,28.36494064,3.059984207,,7.277005196,25.54709244,27.305439,1.758346558,,9.354673147,25.76420593,27.20402145,1.439815521,,10.22453523,25.5165596,27.8580246,2.341464996,,20.58976555,25.57792664,27.39281464,1.814888,,5.364214659,25.45063782,27.56560326,2.114965439,,8.629339218,25.74753189,27.04192734,1.294395447,,8.040879726,25.18815041,27.94672775,2.758577347,,20.31417131,25.51972771,27.35839653,1.838668823,,40.74995446,25.2598362,27.18042946,1.920593262,,1.011646032,3.88411808,4.708314896,0.824196815,,1.533405066,3.928641081,4.660234928,0.731593847,,1.915206432,3.900347471,4.655137062,0.754789591,,1.911334038,3.952134848,4.754694939,0.802560091,,1.910172701,3.950291395,4.780955791,0.830664396,,5.666692495,25.40518188,30.30421448,4.899032593,,28,26.1082,26.7237,0.6155,,1.013537645,3.877587557,4.757053852,0.879466295,,7,4.4682,4.531,0.0629,,49,666.9706445,0.013587018,666.9706445,0.013587018,,0,38,26.1402,26.9113,,0,105,26.1433,26.8925,,1,1.6764,1.7346,37,,1,28,1.676,1.7307,0.9973,,0,245.3,12
10.29078889,25.76834488,27.18625069,1.417905807,,12.4769454,25.73423386,26.76609421,1.031860352,,14.55936885,25.83184052,26.73749924,0.905658722,,23.43855667,25.88898849,26.62956047,0.740571976,,47.2002058,25.94751358,26.46979523,0.522281647,,10.83989429,25.7931366,26.82201958,1.02888298,,13.16060472,25.75292206,26.68177032,0.928848267,,17.26094365,25.90976334,26.60781288,0.698049545,,43.54543996,25.95965195,26.45107651,0.491424561,,87.30790925,26.06019974,26.36787415,0.307674408,,5.086535692,4.463267803,4.513929844,0.050662041,,5.570844889,4.440651894,4.527614117,0.086962223,,5.3682971,4.455451488,4.525135994,0.069684505,,7.665989876,4.455564976,4.518900871,0.063335896,,7.666846514,4.43819046,4.523572445,0.085381985,,10.12099409,25.8721199,28.10878754,2.236667633,,49,26.1232,26.5044,0.3812,,5.021401405,4.448409557,4.52959919,0.081189632,,14,4.4742,4.4958,0.0216,,25,483.1163912,0.013966149,536.1628054,0.018932851,,1,68,26.1457,26.6216,,1,239,26.144,26.5894,,3,1.6486,1.6704,102,,3,89,1.6477,1.6705,0.9527,,1,43.3,13.5
25.10224438,25.90030479,26.63349915,0.733194351,,25.66856027,25.90742874,26.5324192,0.624990463,,25.09184265,25.93751717,26.55163193,0.614114761,,36.66516066,25.95271301,26.50429535,0.551582336,,73.7972579,26.04214859,26.38861656,0.346467972,,25.66950727,25.8946228,26.49925804,0.604635239,,27.03447127,25.93489838,26.48836517,0.553466797,,26.47851014,25.90614319,26.49115753,0.585014343,,66.78925395,26.03673744,26.37958527,0.342847824,,133.8620682,26.09272003,26.31869888,0.225978851,,10.06605864,4.465931416,4.502448082,0.036516666,,10.18639064,4.467980385,4.519742966,0.051762581,,11.12870765,4.463523865,4.503840923,0.040317059,,10.53545427,4.414309978,4.516221046,0.101911068,,10.53865075,4.4563241,4.514672279,0.058348179,,25.73356485,25.67602348,26.83090401,1.154880524,,109,26.1404,26.3862,0.2458,,10.03241611,4.454584599,4.516869545,0.062284946,,28,4.4762,4.4919,0.0158,,17,382.679724,0.015365891,367.1373379,0.01569015,,3,122,26.1475,26.478,,3,406,26.1446,26.4177,,9,1.642,1.652,304,,9,348,1.6406,1.6521,0.9393,,2,33.7,15.6
50.05335021,26.00255966,26.44248581,0.439926147,,52.18589091,26.01060867,26.40285683,0.392248154,,51.65210319,25.92593193,26.41389275,0.487960815,,63.24321103,25.89924049,26.38586426,0.486623764,,100.4042642,26.07069397,26.34215164,0.271457672,,50.79000568,25.9987793,26.40505981,0.406280518,,50.26498604,25.9854126,26.40645599,0.421043396,,54.4007566,26.00869179,26.36400032,0.355308533,,90.03096199,25.96586418,26.34979248,0.383928299,,180.4106257,26.11261559,26.29309273,0.180477142,,25.04292035,4.46886158,4.491470814,0.022609234,,25.21495318,4.46861887,4.506949902,0.038331032,,26.13420129,4.473791122,4.495647907,0.021856785,,27.83499432,4.472220898,4.500123978,0.02790308,,27.84177899,4.46787262,4.495284081,0.027411461,,50.28304791,25.78922081,26.62090111,0.831680298,,262,26.1478,26.2863,0.1385,,25.08219504,4.471393108,4.497758865,0.026365757,,49,4.4768,4.4888,0.012,,13,337.7068574,0.015327594,328.3840406,0.016717113,,7,226,26.1504,26.3967,,7,784,26.1448,26.3256,,27,1.6402,1.6468,890,,27,940,1.6388,1.6489,0.9365,,3,33.9,14.1
100.1150591,26.04347992,26.33730316,0.293823242,,100.023257,26.05992317,26.32584763,0.265924454,,104.9154215,26.03519058,26.33024788,0.295057297,,103.1921701,26.07796478,26.33787155,0.259906769,,126.9987254,26.05485916,26.3206768,0.265817642,,100.2548604,26.07862473,26.32984924,0.251224518,,101.5281303,26.05167198,26.32387924,0.27220726,,101.0372336,25.84692192,26.32106018,0.47413826,,113.2819452,25.98546219,26.32825851,0.342796326,,226.966306,26.09614372,26.27521133,0.179067612,,50.04283643,4.455863953,4.489416122,0.03355217,,50.0842402,4.470805645,4.491330624,0.020524979,,50.34361792,4.394456387,4.489404202,0.094947815,,50.88984179,4.469120979,4.502344608,0.033223629,,50.9054811,4.472211838,4.489210129,0.016998291,,101.6378,25.96440887,26.48971939,0.525310516,,485,26.1474,26.2624,0.115,,50.03007317,4.471144676,4.491809368,0.020664692,,104,4.4771,4.4879,0.0108,,10,330.2702333,0.017471332,239.6849576,0.027850589,,15,426,26.1502,26.4025,,15,1363,26.1464,26.2761,,,,,,,,,,,,,4,34.9,15
250.3954396,26.09519196,26.2758255,0.180633545,,252.0309558,26.11347961,26.27387619,0.160396576,,254.102402,25.96376801,26.28158951,0.317821503,,263.3199275,26.11278725,26.27959251,0.166805267,,260.6033366,26.1024437,26.2843399,0.18189621,,250.7920797,26.10288429,26.27138329,0.168498993,,251.0006027,25.83619308,26.27141953,0.43522644,,250.7500818,26.08176422,26.26494408,0.183179855,,253.4890409,26.10859108,26.26564789,0.157056808,,273.5578506,26.11920357,26.26682472,0.147621155,,100.0856519,4.475792408,4.487092972,0.011300564,,100.4445965,4.475916862,4.487202168,0.011285305,,100.972321,4.475735188,4.486960888,0.0112257,,102.7778566,4.476058006,4.488659859,0.012601852,,102.8256645,4.474096775,4.488301277,0.014204502,,251.2116816,25.88061333,26.39417839,0.513565063,,785,26.1525,26.2307,0.0782,,100.0185945,4.475307941,4.488290787,0.012982845,,295,4.4774,4.4873,0.0099,,,,,,,,31,834,26.1506,26.3916,,31,2400,26.144,26.2631,,,,,,,,,,,,,5,39.6,17.1
500.4476342,26.12490082,26.2449646,0.120063782,,500.2196603,26.08477211,26.24930382,0.164531708,,504.700274,26.13159943,26.24103737,0.109437943,,503.9363322,26.11886215,26.24256706,0.12370491,,501.2528157,26.08153152,26.24444962,0.162918091,,500.9322953,26.1195755,26.23658371,0.117008209,,503.6178708,26.13826561,26.23615837,0.097892761,,503.7646139,26.10935593,26.23546028,0.126104355,,510.9769566,26.12392616,26.23060799,0.106681824,,507.4380972,26.08371925,26.23651505,0.152795792,,250.0065973,4.474774361,4.490283012,0.015508652,,250.0586624,4.476887226,4.48691082,0.010023594,,250.5574536,4.474727154,4.486180782,0.011453629,,252.7522397,4.476385117,4.48741436,0.011029243,,250.0856462,4.47617197,4.486329556,0.010157585,,501.0981722,26.07248688,26.35625648,0.283769608,,1022,26.1523,26.2195,0.0672,,250.0470688,4.471642494,4.495259762,0.023617268,,524,4.4774,4.4875,0.0101,,,,,,,,,,,,,,,,,,,,,,,,,,,,,6,40,13.3
750.0381286,26.13162422,26.22751617,0.095891953,,751.1504099,26.10825729,26.23244476,0.124187469,,750.0538738,26.13447952,26.22714424,0.092664719,,757.9699028,26.1236763,26.22831345,0.104637146,,768.7108054,26.13442039,26.22956276,0.095142365,,750.2600355,26.11534882,26.22602463,0.110675812,,751.8506851,26.12530518,26.22671509,0.101409912,,757.0116837,26.14050102,26.23325157,0.092750549,,768.2925961,26.13672066,26.22296333,0.086242676,,788.5368409,26.14302635,26.22801399,0.08498764,,500.0872321,4.477569103,4.486909866,0.009340763,,500.4705472,4.477053642,4.486763954,0.009710312,,500.3856325,4.477428436,4.486177921,0.008749485,,501.1021829,4.477641106,4.486393929,0.008752823,,501.4779215,4.477062225,4.486460209,0.009397984,,751.3570266,25.92372322,26.34696579,0.423242569,,,,,,,500.0702388,4.477221966,4.487133026,0.00991106,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,7,38.8,16.2
1000.194197,26.13097954,26.22377777,0.092798233,,1002.155826,26.1227951,26.22454453,0.10174942,,1000.874035,26.13187408,26.22225189,0.090377808,,1012.078139,26.03684425,26.22644043,0.189596176,,1009.470167,26.13132286,26.22352791,0.092205048,,1000.692002,26.13981056,26.22220612,0.082395554,,1000.255626,26.13784027,26.21965599,0.08181572,,1000.940736,26.14782333,26.22436333,0.076539993,,1002.321672,26.14146042,26.2225914,0.081130981,,1022.92924,26.14899826,26.22528267,0.076284409,,,,,,,,,,,,,,,,,,,,,,,,,,,1002.06568,26.11235046,26.33776474,0.225414276,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,8,42.6,15.1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,9,34.1,14.8
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10,41.3,14.5
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11,36,17.1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12,41.8,15.9
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13,41.3,14.8
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14,42.4,16.1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,15,33,15.3
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,16,35.5,15.9
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,17,39.3,16.8
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,18,41.1,17.4
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,19,31.2,16.1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,20,38.9,15.5
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21,34,16.7
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,22,37.5,15.6
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,23,36.4,17
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,24,27.5,15.8
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,25,36.6,16
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,26,39.2,15.4
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,27,44,14.4
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,28,47.5,17.5
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29,53.9,15.7
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,30,40.5,13.7
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,31,38.5,15.2
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,32,60,17.1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,33,54.9,17.3
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,34,46.6,15.7
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35,53.4,15.1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36,43.6,16.7
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,37,42.5,14.3
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,38,47.9,14.2
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,39,43.2,17.2
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40,44.2,14.8
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,41,45.6,17.2
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,42,47.5,17.3
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,43,44.5,14.9
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,44,45.9,17.1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,45,44.3,14.9
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,46,44.6,15.5
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,47,46,16.3
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,48,35.6,22.4
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,49,40.9,37.2

